Unanimous Prediction for 100% Precision with Application to Learning Semantic Mappings

Can we train a system that, on any new input, either says "don't know" or makes a prediction that is guaranteed to be correct? We answer the question in the affirmative provided our model family is well-specified. Specifically, we introduce the unanimity principle: only predict when all models consistent with the training data predict the same output. We operationalize this principle for semantic parsing, the task of mapping utterances to logical forms. We develop a simple, efficient method that reasons over the infinite set of all consistent models by only checking two of the models. We prove that our method obtains 100% precision even with a modest amount of training data from a possibly adversarial distribution. Empirically, we demonstrate the effectiveness of our approach on the standard GeoQuery dataset.

==> files.txt <==
main.tex
abstract.tex
introduction.tex
  figure_not_detailed.tex fig:atoms_and_mappings
problem.tex
linear_algebraic_formulation.tex
  SandT.tex
learning_as_an_integer_linear_program.tex
learning_as_a_linear_program.tex
learning_as_a_linear_system.tex
  matrices_multiple_answers.tex
  row_space.tex
removeNoise.tex
experiments.tex
  artifical_data.tex
    allModels.tex
  geo_query_experiments.tex
    geoquery_experiments_results.tex
supplimentary.tex
  learning_from_denotation.tex
  active_learning.tex
conclusion.tex

